Distributionally Robust Decentralized Volt-Var Control with Network Reconfiguration

This paper presents a decentralized volt-var optimization (VVO) and network reconfiguration strategy to address the challenges arising from the growing integration of distributed energy resources, particularly photovoltaic (PV) generation units, in active distribution networks. To reconcile control measures with different time resolutions and empower local control centers to handle intermittency locally, the proposed approach leverages a two-stage distributionally robust optimization; decisions on slow-responding control measures and set points that link neighboring subnetworks are made in advance while considering all plausible distributions of uncertain PV outputs. We present a decomposition algorithm with an acceleration scheme for solving the proposed model. Numerical experiments on the IEEE 123 bus distribution system are given to demonstrate its outstanding out-of-sample performance and computational efficiency, which suggests that the proposed method can effectively localize uncertainty via risk-informed proactive timely decisions.

==> Figures/linearization_circle.txt <==

using LaTeXStrings, Plots#, PlotlyJS

r=1
f1(p) = sqrt(r^2-p^2)
f2(p) = -sqrt(r^2-p^2)

fig = plot(f1, aspect_ratio = 1, xlim = [-r, r], legend=false, ylim = [-r,r], color=:red)
plot!(fig, f2, color=:red)


epsilon = 0.001
m = ceil(pi / (acos(1/(1+epsilon))))


for i=1:m
	g(p) =  r / sin(2*pi*i/m) - cos(2*pi*i/m) / sin(2*pi*i/m) * p
	plot!(fig, g, color=:blue, alpha = 0.5)
end 

l1(p) = sqrt((1+epsilon)^2*r^2 - p^2)
l2(p) = -sqrt((1+epsilon)^2*r^2 - p^2)

plot!(fig, l1, color=:orange)
plot!(fig, l2, color=:orange)

==> Figures/linearization_julia_plots.txt <==

using LaTeXStrings, Plots#, PlotlyJS
using Roots

f(v,l) = sqrt(v*l)

vmin = 0.8
vmax = 1.2
lmin = 0
lmax = 0.016
vs = range(vmin, vmax, length = 100) # range(minval, maxval, length=numpoints)
ls = range(lmin, lmax, length = 100)

my_cg_0 = cgrad([:red,:red])
fig = surface(vs, ls, (vs,ls)->f(vs,ls), legend=false, xaxis=[vmin,vmax], zlim=[0,0.15],alpha=1, c = my_cg_0, ztick = false, xlabel="\$v_{it}\$", ylabel="\$l_{et}\$", zlabel="\$r_{et}\$", camera=(85,15), xguidefontsize=14, yguidefontsize=14, zguidefontsize=14, margin=5Plots.mm) 
#aspect_ratio = 1, 

epsilon = 0.002
vhat = (vmin+vmax)/2

"""
calculate the initial point to approximate
"""

alpha = lmax / (4 * vhat * epsilon^2 / vmax^2)
points = [lmax / alpha]

"""
find k
"""

q(x) = ((sqrt(x)+1) / (2 * sqrt(sqrt(x))) - 1 - epsilon)
q(1.6317901611328125)
khat = deepcopy(Roots.find_zero(q, (1, 1000), atol=0.00001))
q(khat)


"""
calculate m
"""

m=floor(log(khat, alpha))+1

"""
construct points to approximate
"""

for i=1:m-1
	push!(points, points[end]* khat)
end


my_cg = cgrad([:blue,:blue])
#for i=1:m
#	vhat, lhat = (vmin+vmax)/2, points[i]
#	g(v,l) = sqrt(lhat)/(2*sqrt(vhat)) * v + sqrt(vhat)/(2*sqrt(lhat)) * l
#	surface!(fig, vs, ls, (vs,ls)->g(vs,ls),c=my_cg, alpha=0.4)
#end 

function g(v,l)
	i = 1
	vhat = (vmin+vmax)/2
	while true

		lhat, lhatp = points[i], points[i+1]
		
		if l <= sqrt(lhat * lhatp) / vhat * v
			break
		end

		i += 1
		if i == m
			break
		end
	end

	lhat = points[i]
	sqrt(lhat)/(2*sqrt(vhat)) * v + sqrt(vhat)/(2*sqrt(lhat)) * l
end

surface!(fig, vs, ls, (vs,ls)->g(vs,ls),c=my_cg, alpha=0.5)

my_cg_yellow = cgrad([:yellow,:yellow])
#surface!(fig, vs, ls, (vs,ls)->(1+epsilon)*sqrt(vs*ls), c = my_cg_yellow, alpha = 0.7) 


"""
for the initial plane (not relaxation)
"""
#surface!(fig, vs, ls, (vs,ls)->sqrt(vhat)/sqrt(points[1]) * ls,c=my_cg, alpha=0.5)

#png(fig, "fig.png")
